BenchDirect: A Directed Language Model for Compiler Benchmarks

The exponential increase of hardware-software complexity has made it impossible for compiler engineers to find the right optimization heuristics manually. Predictive models have been shown to find near optimal heuristics with little human effort but they are limited by a severe lack of diverse benchmarks to train on. Generative AI has been used by researchers to synthesize benchmarks into existing datasets. However, the synthetic programs are short, exceedingly simple and lacking diversity in their features. We develop BenchPress, the first ML compiler benchmark generator that can be directed within source code feature representations. BenchPress synthesizes executable functions by infilling code that conditions on the program's left and right context. BenchPress uses active learning to introduce new benchmarks with unseen features into the dataset of Grewe's et al. CPU vs GPU heuristic, improving its acquired performance by 50%. BenchPress targets features that has been impossible for other synthesizers to reach. In 3 feature spaces, we outperform human-written code from GitHub, CLgen, CLSmith and the SRCIROR mutator in targeting the features of Rodinia benchmarks. BenchPress steers generation with beam search over a feature-agnostic language model. We improve this with BenchDirect which utilizes a directed LM that infills programs by jointly observing source code context and the compiler features that are targeted. BenchDirect achieves up to 36% better accuracy in targeting the features of Rodinia benchmarks, it is 1.8x more likely to give an exact match and it speeds up execution time by up to 72% compared to BenchPress. Both our models produce code that is difficult to distinguish from human-written code. We conduct a Turing test which shows our models' synthetic benchmarks are labelled as 'human-written' as often as human-written code from GitHub.

==> Artifacts/PACT_R1_Rebuttal/cover_letter.txt <==
We thank the reviewers for their time and their constructive feedback. We have addressed all reviewers' comments in the revised version of our paper. This version contains the following changes:

- The last paragraph of subsection 4.6 now explains how we execute OpenCL benchmarks from BenchPress, CLgen and GitHub, how we generate inputs for the kernels, and how we reject a kernel with incorrect runtime behavior. Earlier in the subsection, we also mention explicitly that BenchPress kernels can be executed.

- In the same subsection, we clarify that we configure and train the device mapping predictive model in the same way it was used by its authors, Grewe et al. and reproduced by Cummins et al. and Brauckmann et al. All approaches use a train/test set containing the same seven benchmark suites.

- In the first paragraph of subsection 4.2, we state how many OpenCL kernels were mined and what was the compilation rate of our pre-processing tool for them.

- In the first paragraph of section 1, we cite directly Cummins et al. and Silva et al. regarding the compiler benchmark shortage.

- We clarify the last sentence of the abstract.

- In the second to last paragraph of subsection 3.3, we discuss the overhead and complexity of kernel generation.


==> Artifacts/PACT_R1_Rebuttal/pact_reviews.txt <==
PACT 2022 Paper #10 Reviews and Comments
===========================================================================
Paper #10 BenchPress: A Deep Active Benchmark Generator


Review #10A
===========================================================================

Overall merit
-------------
3. Weak accept

Paper summary
-------------
This paper presents a technique to generate benchmarks automatically. These benchmarks are used to train models for predictive compilation. In particular, the authors produce OpenCL benchmarks. The core difference to previous work (namely Cummins') is the ability to guide the generation of benchmarks towards particular feature sets.

Comments for author
-------------------
In general, I think the paper is good. It deals with an important problem, which is the lack of benchmarks for tuning compilers. There are techniques to produce these benchmarks. In particular, there is the distinguished CGO paper from Cummins et al, which introduces a technique to generate benchmarks automatically. However, as well demonstrated by Andrés Goens, that approach (incarnated in a tool called CLGen) has a number of shortcomings. Therefore, it is commendable that the authors have invested time and resources into the generation of better benchmarks.

The approach to guide the generation of benchmarks is also interesting. I was not familiar with most of the techniques mentioned in the paper, but I understand that one could put them together to actively generate benchmarks that cover particular feature sets. The authors have been able to obtain significant speeds with their approach; hence, I imagine that it is useful in practice.

Although I enjoyed reading the paper, there were a number of issues that remained obscure throughout my reading of it. One of these issues concerns the execution of the benchmarks produced by BenchPress. Are they executable? How are inputs generated? For how long they run? Is this executable behavior correct?

Alexander Brauckmann [1] has shown that the problem of guessing the right device to run an OpenCL kernel was relatively easy. In particular, out of four different embedding functions, Grewe et al.'s was the least accurate. It was not much more accurate than random mapping. Brauckmann et al. have shown that the thread coarsening problem is substantially more difficult to solve via predictive compilation. And yet, these two problems: device mapping and thread coarsening are defined in the same environment. And so, I wonder: are the authors not solving a simple problem?

Another aspect of the paper that requires some attention concerns the choice of benchmarks. The authors show that more benchmarks are in need. Yet, there exists an assortment of benchmarks publicly available to train the exact models that they discuss in the paper. For instance, Brauckmann et al use seven different benchmark suites to tune their compiler. And the code is available as part of their research artifact! The authors of this PACT submission could have used the same benchmarks. Perhaps, they would conclude that the number of publicly available benchmarks is already enough to solve the device mapping problem.

# Other issues:

The authors say: "In total we collect 19,637 compiling kernels from GitHub repositories.". But what is the compilation rate of kernels that you mine from github, as explained in Section 3.1?

The authors say: "The average number of benchmarks used in performance tuning papers is
17 [2, 5, 7, 16, 24, 47]". This conclusion was reached by Cummins et al. But given the way that
was written, it sounds like the authors had counted the benchmarks themselves in those cited papers. They should simply cite Cummins' paper instead.

# Typos:

I could not understand this sentence well enough:

"When generating samples from an empty fixed input, BenchPress
produces 10x more unique, compiling OpenCL kernels, at a rate of 86%
compared to CLgen’s 2.33%"

# References

1. Brauckmann et al, Compiler-Based Graph Representations for Deep Learning Models of Code, CC'20



Review #10B
===========================================================================

Overall merit
-------------
3. Weak accept

Paper summary
-------------
The paper introduces a BERT-based generative model to synthesize OpenCL benchmark generator. The sampled benchmarks from BenchPress are more diverse in specific compiler feature spaces, hence are more useful in training for compilation optimizations. 

The work is well-motivated by the lack of representative training examples in compiler optimizations in existing human-written programs or synthetic programs. BenchPress uses a transformer-based model to predict the legal tokens in a given context. Augmented by an active learning approach, query-by-committee, BenchPress can strategically search and choose desired target features.

Comments for author
-------------------
The work is well-written and accessible to non-experts like me. However, I still have several questions (see the "questions for author" section) that I hope the authors can address.

Questions for author
--------------------
There are some concerns that remain unaddressed in this work. It would be very helpful if the authors can clarify in a revision or the rebuttal. Of most importance:
1. Sample complexity of the synthesizer. I think it is a great idea to augment and sample kernels to target desired regions of a feature space. The concern I have is the success probability or sample complexity for generating kernels. How many benchmarks are rejected? To improve diversity, the work introduces randomness in the selection of candidates. How many samples are needed before we converge to the target features, or what are the terminating conditions for the sampling process?
2. The feature spaces are rich; which regime of each feature space is representative of Rodinia benchmarks? The combination of figure 7 and figure 9 is useful, but I wish there are more results showing the coverage by Rodinia and BenchPress in other dimensions, as well as relationships between different features. For example, when one feature dimension is high, the other feature dimension will be low.



Review #10C
===========================================================================

Overall merit
-------------
4. Accept

Paper summary
-------------
- This work aims to develop an ML-based benchmark generator that can be used to guide compiler optimizations.
- The core problem is that standard benchmark corpus sizes are limited and have poor coverage of features such as number of memory ops, number of compute ops etc. Attempts to alleviate this have not done enough to improve coverage across these features. 
- The paper is well-written, well-motivated and the approach is very clean. The overall approach relies on three stages:
1. Obtain a large input corpus through public code bases and pre-process this to extract function/kernel information
2. Building on top of a BERT model, develop a language model 
3. Use the language model as a generative model to generate new code samples
- The results demonstrate that the approach generates longer benchmarks that cover the feature space well. The evaluation is very extensive and covers different sets of feature vectors and compares against state of the art approaches.

Comments for author
-------------------
- I appreciate the use of the benchmarks to improve the heuristic decision criteria in Grewe et al. Are there other such experiments that could validate the benefits of having a more diverse benchmark suite? It will be interesting to have a qualitative discussion on this in the paper.
- At a higher-level, as a future research direction, is there potential to directly use the trained model to guide compiler optimization, rather than generating benchmarks from it?

==> Artifacts/PACT_R1_Rebuttal/rebuttal.txt <==
We would like to thank the reviewers for their precious feedback on our work.We address all questions per reviewer below.

Reviewer-A
"Are they executable?How are inputs generated?For how long they run?Is this executable behavior correct?"

BenchPress produces executable kernels. We use CLDrive-[1] to drive them.Input arrays are zero-initialized and scalars are set to the number of work-items. CLDrive rejects kernels that produce runtime errors,do not modify any of the inputs (no output) or modify them differently for each run (not deterministic). We attach execution times distribution for BenchPress's kernels.

"not solving a simple problem?"

We select device mapping as a downstream task, a well-tested problem used by many baseline models. The choice of downstream task is orthogonal to our work.

"...use seven different benchmark suites to tune their compiler. And the code is available as part of their research artifact!The authors could have used the same benchmarks"

All models in our paper use this set of 7 benchmark suites from [1]&[2]. The baseline model in our paper is trained with them, while our proposed approach generates benchmarks to augment this training set, not replace it. The augmented training data improves speedup from 4% to 6%. We will clarify.

"compilation rate of kernels that you mine"

Our compilation rate is 31%, 19,637 compiled kernels out of 63,918 collected ones. We will clarify.

"simply cite Cummins"

We will correct this,thank you.

"could not understand this sentence"

We will rephrase.When starting with the same input (e.g. kernel void),BenchPress has a 86% probability of producing a compiling kernel versus a 2% probability for CLgen-[1]. Owing to this high probability,BenchPress produces 10x more unique kernels that compile in the same amount of time.

Reviewer-B
"Sample complexity of the synthesizer"

It is a slow process-a few seconds up to one hour per target vector. Per epoch, 2048 samples are generated and ~16% are discarded as non-compiling. We think this is acceptable as we have the first steerable program generator. Simple optimisations could be applied and we are investigating learning approaches that are orders of magnitude faster by incorporating the direction into the learned model, but publishing this is for future work.We will discuss generation time in the paper.

"​​regime of each feature space is representative of Rodinia benchmarks?"

We attach plots that show the distribution of each feature dimension for Rodinia benchmarks,BenchPress,GitHub and CLgen samples in all three feature spaces.

Reviewer-C
"other experiments that could validate the benefits of having a more diverse benchmark suite?"

Yes, we think there are many opportunities for our work to be applied. Any machine learning and deep learning for compilers technique should be able to benefit from a diverse benchmark suite. We use these ones because the SOTA generators used them and we thought it would best to compare against them.

"directly use the trained model to guide compiler optimization?"

That's an excellent idea.We expect that the trained language model encodes at least some of the information needed for making optimization decisions, so it could be used with a classification head for driving such decisions.

[1]:C. Cummins,P. Petoumenos,Z. Wang and H. Leather,"Synthesizing benchmarks for predictive modeling,"2017(CGO)

[2]:Brauckmann,Alexander& Goens,Andrés& Ertel,Sebastian& Castrillón,Jerónimo.(2020). Compiler-based graph representations for deep learning models of code.

==> Artifacts/PLDI_Rebuttal/pldi_rebuttal.txt <==
Reviewer-A
"the novelty is pretty low"
Our main contribution is the steerability of the code generator for compiler performance features. We used BERT and [HOLE]tokens, which might have been done other ways. Steerable generation for compiler performance has never been done before and we believe it's critical to many ML for compilers efforts.

"consider ProGraML"
We spoke to ProGraML's authors. They don't think it would work. Other techniques might. We think it is early days for steerable program generation for compiler optimization (ours is the first such work).

"using just 19,637 functions"
The amount of OpenCL kernels found online is restricted. However,we use a BERT architecture ~8x smaller than Base BERT and a small dataset does not pose a problem. We believe larger models will do better. We'll explore them in future work.

"did not see a downstream task"
We are in the process of evaluating our generator on the Grewe et al. CPU-vs-GPU heuristic for OpenCL kernel scheduling,also targeted by CLgen. Results will be in the final paper. We consider the steerable code generation for compiler performance a significant task on its own.

"why can't you just use that dataset"
Authors of AnghaBench-(2021) and "Machine Learning in Compiler Optimization"-(2018) claim it is hard to find datasets of good quantity/quality for machine learning performance optimization tasks. CLgen shows the importance of synthetic datasets by improving the CPU-vs-GPU heuristic performance by 1.27x.

"how to specify target features"
We expect this to be done by active learning (AL,e.g. Query-By-Committee),but that is orthogonal to our work. We show the upper-bound utility of our generator as paired with an oracle AL by searching directly for programs close to a benchmark suite. No AL can do better than that. We will make this clear.

"compute the feature vectors"
We extract code features for each task using the same tools as in the original papers[19,21,25]. We will clarify.

Loss function
Categorical cross entropy for learning tokens,euclidean distance to sort the beam outputs. We will clarify.

Reviewer-B
"small tweak to BERT’s training task and the feature steering generation"
We believe that simple ideas with great results are often very interesting to the community. We note that we are the first to solve this problem and that prior to our work, program generation for compiler performance was very weak.

"redundancy and extremely detailed related work"
We will remove redundancy and reduce related work.

"simply introduce a sequence of [MASK]"
Great idea!We will explore in future work.We agree,intuitively,this would perform worse but generation may be faster.

"NeurIPS-2021 paper"
We like this paper!Even though it seems to be specific for Java, we will look at a future comparison with it or its baselines.

"How[...]extend BenchPress to generate larger benchmarks"
We have some ideas (windowed generation,hierarchical generation,linformers etc.), but they are at an early stage.

"performance if it doesn’t do any variable renaming?"
The CLGen authors claim that made their generator worse. We have assumed renaming is sensible.We will consider comparing in future work.

Reviewer-C
"Only comparing to CLgen and GitHub"
We compared against CLSmith and SRCIROR-mutator. We do better. Will include results. See attached file.

"orders of magnitude better than CLgen"
This improvement is in terms of unique compilable samples. The probability of generating a valid kernel,unique or not,improves ~3.5x. This is due to (a)training on a larger dataset with complex types and (b)Transformers outperforming LSTM on text modeling. We will clarify.

"Why was BERT chosen"
We chose BERT as the state-of-the-art in NL,other models may be suitable as well.

"semantics-based code representations''
This could be interesting.We will explore this in future work.

Title
We will amend the title,thank you.

Reviewer-D
contribution-1
We have not seen directed search for generating code with specific features for compiler heuristics.

contribution-2
We believe it is the steerability of our model that distinguishes BenchPress from co-pilot and makes it a novel system.

"something particular about OpenCL"
We chose OpenCL to compare against CLGen. We will look at more languages in the future.

"Table 1- 10x fewer benchmarks"
Table 1 shows the number of unique samples. When syntax limits the number of ways a hole can be filled, BenchPress generates the same valid kernels again and again. CLgen is not restricted as much by syntax,so it rarely repeats kernels and generates ~8x more unique samples. But BenchPress still generates 11x more valid unique samples.

"Contribution-3"
We will publish all tools/artifacts after double-blind review.

"bi-directional code generation"
By bi-directional we refer to the model's consideration of both left and right context when predicting a token.This is in accordance with BERT paper's terminology.

"Minor"
Thanks!We will revise them all.

==> Artifacts/PLDI_Rebuttal/pldi_reviews.txt <==
Review #701A
Overall merit
2. 
Weak reject

Reviewer expertise
3. 
Knowledgeable

Paper summary
The paper presents a generative model for OpenCL kernels using a transformer based neural network. They show that it can be steered to generate code targeting a specific feature set. Final evaluation shows that it outperforms CLgen in terms of generating code close to a widely used benchmark suite.

Strengths
Flexibility to adapt to a given feature set during code generation.
Weaknesses
Surprising to see a transformer based model trained using a small dataset; however, no intuition why this is possible is given. This should be investigated more.
Have not evaluated against code models such as CuBERT etc.
Comments for author
Generative models for code is an important and a well motivated topic. Multiple code language models have been proposed in the literature. This work is interesting, however it lacks novelty, details and intuition as to why it works. No ablation studies were performed. Therefore, in its current state I am not recommending it for publication.

In the author response, please answer the following questions / concerns.

Novelty
There has been a wide range of code language models developed in the literature. Specifically, there have been code language models based on BERT known as CuBERT. It is unclear what the major differences are when compared to these models other than the support for multiple holes. IMO, this work is incremental and the novelty is pretty low. Honestly, the use of [HOLE] is based on the encoder-decoder model used in neural machine translation tasks. In my view, this is a direct adaptation of it. Please explain novelty of this work in context to the above comments.

Further, there are other more expressive program embeddings that were developed after CLGen. More specifically consider ProGraML that encodes flow information. It is unclear how a generative model based on such program embeddings would perform compared to the proposed technique.

Evaluation
It is surprising to me that you were able to train the model using just 19,637 functions. In comparison, a similar model like CuBERT was trained using 7.3 million files. Traditionally, transformer based language models are data hungry and usually require many millions of data items to produce a generalizable language model. Please provide intuition as to why you were able to learn a generator with a considerably small dataset.

The generated programs are generally used in some downstream task to prove that the generated code is indeed useful. I did not see a downstream task mentioned in the paper (e.g. optimizing OpenCL kernels). Please point out to me if I missed any.

The paper starts by saying finding datasets of sufficient size is hard. However, to train their language model they need a large dataset (specifically since it is transformer based). So, if there exists a large enough dataset why can’t you just use that dataset for various downstream tasks such as OpenCL optimizations, code completions etc.?

More specific questions
Section 3.3: Generating benchmarks closer to target features.
It is unclear how to specify the target features. Also, is there a human in the loop to specify these target features? If yes, how involved is this process?
How do you compute the feature vectors for the generated code sequences? Are these the embeddings you are referring to? This section is unclear to me.
What is the loss function used in the generative process? There is a lack of detail of the exact mathematical setup used for the generative model.
Review #701B
Overall merit
2. 
Weak reject

Reviewer expertise
3. 
Knowledgeable

Paper summary
The paper presents BenchPress, a benchmark generation that can be steered to generate code with targeting features. BenchPress’s generative model is based on BERT. In particular the paper modifies BERT to fill in the first token of an arbitrarily long unknown tokens instead of filling in one single masked token. To steer generated code toward specific features in the feature space, BenchPress evolves the candidates by using beam search to select top K candidates in each generation.

Comments for author
Strengths

Much better that the existing OpenCL generation tool and using real-world data
Can be steered toward targeting features
Weaknesses

Technical contributions are thin
No empirical comparison with a model that is trained to predict a single masked token or a neural symbolic approach
Limited code size
BenchPress significantly outperforms the existing OpenCL generation tool (CLgen) and using real-world corpus from GitHub when generating OpenCL benchmarks in all of the aspects. This is a very difficult task because generating a compilable function alone is already not easy. 75% compilation rate is very high given that the output is directly from a neural network model with no correction and no symbolic reasoning. The diversity of the generated code is also great, in terms of covering the desired sets of features and code size.

I especially like that users can steer BenchPress to generate benchmarks with the desired features. This is a great way to encourage diversity of the benchmarks in the dataset. I can imagine that even if one does not have representation benchmarks as the starting point to steer the generation, we can uniformly sample feature vectors in the feature space to be the targets.

However, as much as I enjoy reading the paper, the technical contributions are quite thin. The main contributions are the small tweak to BERT’s training task and the feature steering generation. In some ways, using [HOLE] and ask the model to predict the first token in the hole, which constrains an arbitrarily-length sequence of tokens is very similar to asking the model to predict the next token, given all the previous words, but with the additional tokens on the right. The task of predicting the next token is a classic task to train a language model, such as GPTs. Therefore, this modification is not entirely novel. The feature steering algorithm is neat, but it is simply a typical beam search.

The paper is filled with redundancy and extremely detailed related work, while the spared space can be used to include more experiments. For example, since the paper modifies BERT’s pretraining task, it is natural to evaluate against the original training task. It is very simple to use the BERT’s original training task for benchmark generation. In fact, people have applied BERT to text generation tasks. In particular, we can simply introduce a sequence of [MASK] tokens, where a [MASK] may be filled with an empty token to allow variable length sequence. Intuitively, this should perform worse than the proposed technique, but it would be good to verify the intuition with empirical results. Additionally, there are a handful of prior works that use language model and/or neural symbolic approach for long-horizon code completion including filling in the body of a function. These techniques are extremely powerful in terms of the size of the neural network model and the addition of symbolic reasoning. Check out Mukherjee et al “Neural Program Generation Modulo Static Analysis”, NeurIPS, 2021, and the baselines they compare against. None of them has been used to generate OpenCL, but they should be able to. I would like to see this paper compared against these techniques as well.

Last, BenchPress can generate benchmarks of up to a limited size, which is the transformer’s sequence length. In some domains, we may need to generate larger, more complex benchmarks. How would one extend BenchPress to generate larger benchmarks?

Question for rebuttal

How would one extend BenchPress to generate larger benchmarks?

Minor comments

BenchPress renames identifiers by randomly sampling the alphabet. How is its performance if it doesn’t do any variable renaming at all?

Review #701C
Overall merit
4. 
Accept

Reviewer expertise
4. 
Expert

Paper summary
This paper presents BenchPress, a synthetic benchmark generator, which is principally used as training data for compiler feature optimizations (at least for this paper, although such synthetic code generation could be used in many other spaces). The authors demonstrate the efficacy of BenchPress's feature-space agnostic, steerable code generation compared to synthesized code by CLgen and human written code publicly available on two versions of GitHub datasets.

The authors claim BenchPress is the first system to be feature-space agnostic and steerable in terms of code generation.

Comments for author
Pros:

Well-written paper that clearly articulates the problem of lack of "i.i.d. code data" for guiding machine learning (ML) systems to learn from code. A principal problem in i.i.d. code (generation/collection) is ensuring (1) a bountiful amount of data and (2) uniqueness in such data. With sufficient cumulative data but not enough novelty in that data, the resulting trained ML systems may suffer from overfitting; with enough novel data but not enough cumulative data, the resulting trained ML systems may suffer from underfitting.

Timely problem given the shift of model-centric ML systems to data-centric ML systems.

Novel system design (although perhaps lacking novel individual elements) which seem to demonstrate state-of-the-art results.

Reasonably strong (breadth and depth) experimental results.

Cons:

It's unclear to me if there are any novel components in the system, although the composition of the system itself, seems novel to me.

Only comparing to CLgen and human-written code on GitHub. I'm not sure if this should be counted against the authors as it's not clear to me if there are other code generators out there to be used. I'm only listing it here because it would have been nice, I think, if there were more external comparison baselines. I guess two may be enough?

I think this is easy to address with some more text, but right now I'm not sufficiently satisfied by the explanation on why BenchPress is 1-2 orders of magnitude better than CLgen. I think the authors do a good job capturing the data illustrating this difference, but I didn't see a detailed discussion on the why which I believe is an important missing component of the paper.

Questions/Comments:

Minor question: shouldn't it be called "BenchPress: A Deep Active Benchmark Generator"? When I first read the title, I didn't understand what a Deep Active Benchmark Generation was, but once I started reading the paper, I quickly understood that BenchPress is a synthetic code generator. Just a suggestion to the authors to consider a change to the title to be a bit more reflective of the actual system?

Why was a BERT model chosen for BenchPress? I see a detailed explanation in section 3.2 describing how BERT models work, but not necessarily the rationale behind this critical decision. I believe readers would benefit from understanding the decision-making here (I know I would). Perhaps this is something you can consider adding to the next version?

Have you considered using/adding semantics-based code representations (e.g., simplified parse tree, context-aware semantics structure, contextual flow graph) in addition to the current abstract syntax tree / LLVM-IR representations, which tend to be more syntactic in nature? I believe such results would be very interesting to those working in semantics-driven code representations.

Because both BenchPress and CLgen are code synthesizers, it would be nice to have some intuition as to why BenchPress outperforms CLgen with feature generation. Right now there's seems to be sufficient data, in my opinion, demonstrating this, but I couldn't find any deeper explanation as to why this is the case. I think an important missing piece of this paper is to address this. I do notice that in section 5.2 there is some discussion about the differences of BenchPress's transformer-based model vs. CLgen's LSTM model (is this the main source of the difference?) but not a detailed explanation of why the 1-2 order of magnitude difference in compiling benchmarks / compilation rate (as demonstrated in Table 1).

Review #701D
Overall merit
4. 
Accept

Reviewer expertise
3. 
Knowledgeable

Paper summary
This paper targets the problem of automatically generating benchmarks for compiler optimization learning. Most compiler optimization decisions are made via a heuristic process---while ML might be a promising candidate to make these decisions, the training data for such ML models is lacking. Thus, the paper presents BenchPress, a tool to generate such training data. In particular, BenchPress generates OpenCL kernels. The tool at its core is a BERT model trained on OpenCL kernels mined from GitHub, and it includes a beam search component to tune benchmarks to certain features. The evaluation shows BenchPress generates significantly more complex and valid benchmarks than the prior work in this space.

Comments for author
Pros

Well-written paper
Architectural decisions and training data collection well-explained
Technical innovations
Significantly out-performs state-of-the art
Cons

Application space somewhat narrow
This is a well-written paper that solves the problem it sets out to solve. Further, it solves it in a much more performant manner than the previous state-of-the-art, CLGen. There are a few innovations over CLGen in this work:

The underlying sequence learning algorithm has been upgraded from an LSTM to a more modern NLP model, BERT.
The training data is collected in a more thoughtful manner, including more complex type information.
A beam search is integrated into the data-generation method to enable the generation to be targeted to certain areas of the search space
The evaluation is quite thorough and shows that BenchPress blows CLGen out of the water in terms of the generation of valid and interesting benchmarks. BenchPress appears to be around 10x slower than CLGen at generating benchmarks (but I am not sure---see my question below), but has an 85x better valid generation rate, resulting 10x more compiling benchmarks overall. Further, the BenchPress benchmarks are much more complex than the CLGen ones. Clearly the BenchPress methods provide advancement over state-of-the-art.

I found the evaluation of feature targeting convincing as well --- it looks like the beam search is able to direct BenchPress effectively towards emulating a certain set of features. A little confusing is how, in practice, one might choose which features to target (I am not sure I am convinced that in practice you would want to emulate an existing benchmark set, as was done in the evaluation).

One criticism I have is that the contributions don't seem to be really in sync with the actual contributions of the paper. Clearly there are some novel aspects in the work, as I have outlined above. But can we say (contribution 1) that is truly the first features-space agnostic, steerable code generator? Research in the automated testing space has been doing steerable of test inputs for a while [1][2], as well as the generation of programs [3]. These require a generator for code to be written, so they are particular to a particular programming language, but BenchPress in its current form is as well --- it has only been evaluated for OpenCL. Further, I am not sure that this is the only work to do bidirectional source code generation (contribution 2). I believe GitHub copilot can generate code in the middle of a file, for instance. These contributions should be updated in a revision, and targeted to the more specific contributions of this work. (E.g., perhaps contribution 1 is that it is a steerable NLP-backed code generator).

Also, it would be nice to have would be some discussion about any anticipated challenges to extending the technique to other language --- is there something particular about OpenCL kernels that makes this technique more likely to succeed here?

Questions to address for revision

Table 1 says that the time per sample is 162ms for BenchPress vs 103ms for CLGen. However, BenchPress generates 10x fewer benchmarks than CLGen. Can you explain how these numbers are consistent with each other? (162ms vs 103ms would lead me to think that BenchPress is only 62% slower)
Contribution 3 says a database of benchmarks will be released after double-blind reviewing. Will the BenchPress tool be released as well? Given that a contribution is the steerability of BenchPress towards different objectives.
Contribution 2 states that the tool enables bi-directional code generation, but the description of how holes are expanded (Figure 5) and the starting template used for generation (Lines 447-448) seems to suggest that, at sample time, code generation is left-to-right. Please clarify how bi-directional code generation is used at sample time or update the contribution accordingly.
Minor

Line 17: 'although thousands' seems like there are some missing words here.
Line 197: 'having' is not quite the correct tense, sentence needs re-wording.
The few lines at the bottom of Page 9 disrupt the reading experience
Perhaps the figures showing the distribution of # Memory Instructions/# Computational Instructions (Figs 2,6,10) should be in log-log; it is hard to distinguish the differences in the bottom left corner because of the outlier points.
[1] Löscher, Andreas, and Konstantinos Sagonas. "Targeted property-based testing." Proceedings of the 26th ACM SIGSOFT International Symposium on Software Testing and Analysis. 2017. [2] Aschermann, Cornelius, et al. "Ijon: Exploring deep state spaces via fuzzing." 2020 IEEE Symposium on Security and Privacy (SP). IEEE, 2020. [3] Yang, Xuejun, et al. "Finding and understanding bugs in C compilers." Proceedings of the 32nd ACM SIGPLAN conference on Programming language design and implementation. 2011.


